A Unit-Cell Shape Optimization Approach for Maximizing Heat Transfer in Periodic Fin Arrays at Constant Solid Temperature

Periodic fin structures are often employed to enhance heat transfer in compact cooling solutions and heat exchangers. Adjoint-based optimization methods are able to further increase the heat transfer by optimizing the fin geometry. However, obtaining optimal geometries remains challenging in general because of the high computational cost of full array simulations. In this paper, a unit cell optimization approach is presented that starts from recently developed macro-scale models for isothermal solid structures. The models exploit the periodicity of the problem to reduce the computational cost of evaluating the array heat transfer to that of a single periodic unit cell. By combining these models with a geometrically-constrained free-shape optimization approach, optimal fin geometries are obtained for the periodic fin array that maintain a minimal fin distance. Moreover, using an augmented Lagrangian approach, also the average pressure gradient and barycenter of the fin can be fixed. On a fictitious use-case, heat transfer increases up to 104 \% are obtained. When also flow rate is constrained in addition to maintain a high effectiveness, only up to 8 \% heat transfer increase is observed. Finally, the errors of the unit-cell optimization approach are investigated, indicating that with a good choice of cost functional formulation, errors of the approach as low as 1-2 \% can be obtained for the periodically developed part of the array. Finally, the entrance effect to the heat transfer is found to be non-negligible with a contribution of 10-15 \% for the considered fin array. This advocates for further research to extend the unit-cell models towards improved modeling of entrance effects.

==> figures/FlowBasedOptimization_MBa_v2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FlowBasedOptimization_MBa_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2213.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45679431)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.22397251,0.00579522){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FlowBasedOptimization_MBa_v2.pdf}}%
    \put(0.57017435,0.07659695){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.64489478,0.07659695){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.72668739,0.07659695){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.79433226,0.07659695){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.1\end{tabular}}}}%
    \put(0.86905269,0.07659695){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.2\end{tabular}}}}%
    \put(0.94376974,0.07659695){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.3\end{tabular}}}}%
    \put(0.48365791,0.14979247){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Shape 2\end{tabular}}}}%
    \put(0.48365791,0.24908085){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Shape 1\end{tabular}}}}%
    \put(0.50408828,0.34836923){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Initial\end{tabular}}}}%
    \put(0.73035056,0.04609881){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\slfrac{Q_{opt}}{Q_{init}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FlowBasedOptimization_MBa_v2.pdf}}%
    \put(0.6107572,0.43206967){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Array\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FlowBasedOptimization_MBa_v2.pdf}}%
    \put(0.72386644,0.43206967){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}UC norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{FlowBasedOptimization_MBa_v2.pdf}}%
    \put(0.8626447,0.43206967){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}UC scaled\end{tabular}}}}%
    \put(0.74263152,0.00579522){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.03724886,0.39916419){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}The initial \end{tabular}}}}%
    \put(0.03634295,0.37056875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}cylindrical fin \end{tabular}}}}%
    \put(0.03582356,0.33961795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Initial)\end{tabular}}}}%
    \put(0.03702811,0.20831367){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Shape 1)\end{tabular}}}}%
    \put(0.03724886,0.26705878){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}The fin optimized with \end{tabular}}}}%
    \put(0.08054033,0.26696215){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.21733486,0.26705878){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.03724884,0.23672296){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}normalized objective\end{tabular}}}}%
    \put(0.03582356,0.07759777){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Shape 2)\end{tabular}}}}%
    \put(0.03724888,0.13403794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}The fin optimized with \end{tabular}}}}%
    \put(0.03564238,0.10598092){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}unnormalized objective\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{FlowBasedOptimization_MBa_v2.pdf}}%
  \end{picture}%
\endgroup%


==> figures/PressureBasedOptimization_MBa.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PressureBasedOptimization_MBa.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{4080bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3377451)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PressureBasedOptimization_MBa.pdf}}%
    \put(0.96154602,0.06884742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.96154602,0.24081145){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.96154602,0.09711548){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0.96154602,0.12585467){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.96154602,0.15459387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}35\end{tabular}}}}%
    \put(0.96154602,0.18333306){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.96154602,0.21207226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}45\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{PressureBasedOptimization_MBa.pdf}}%
    \put(0.01692552,0.30139844){\color[rgb]{0,0.25098039,0.47843137}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{DNS of initial configuration: Re = 43, $\epsilon$ = 0.97}\end{tabular}}}}%
    \put(1.01020043,0.06646243){\color[rgb]{0,0,0}\rotatebox{89.430761}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Temperature [\degree C]\end{tabular}}}}}%
    \put(-0.0241292,0.25955383){\color[rgb]{0,0,0}\rotatebox{-0.569239}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}}%
    \put(-0.02491364,0.15888251){\color[rgb]{0,0,0}\rotatebox{-0.569239}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}}%
    \put(-0.02317958,0.05609371){\color[rgb]{0,0,0}\rotatebox{-0.569239}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}}%
    \put(0.01593366,0.19885417){\color[rgb]{0,0.25098039,0.47843137}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{DNS of optimal with normalized cost function: Re = 101, $\epsilon$ = 0.77}\end{tabular}}}}%
    \put(0.01721247,0.0961643){\color[rgb]{0,0.25098039,0.47843137}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{DNS of optimal with scaled cost function: Re = 163, $\epsilon$ = 0.53}\end{tabular}}}}%
    \put(0.01721247,0.0961643){\color[rgb]{0,0.25098039,0.47843137}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{DNS of optimal with scaled cost function: Re = 163, $\epsilon$ = 0.53}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/array_MBa.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'array_MBa.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2325bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46774194)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{array_MBa.pdf}}%
    \put(0.93938697,0.3211037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\cv$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{array_MBa.pdf}}%
    \put(0.93938697,0.25947669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Sigma_f$\end{tabular}}}}%
    \put(0.31833941,0.04963997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Array\end{tabular}}}}%
    \put(0.00570538,0.23857494){\color[rgb]{0,0,0}\rotatebox{10}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Flow \end{tabular}}}}}%
    \put(0.6810999,0.04616214){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Unit Cell\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{array_MBa.pdf}}%
    \put(0.12229922,-0.00398737){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\ssmall $z$\end{tabular}}}}%
    \put(0.08863951,0.07703716){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\ssmall $x$\end{tabular}}}}%
    \put(0.00413225,0.11801644){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\ssmall $y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{array_MBa.pdf}}%
  \end{picture}%
\endgroup%


==> figures/arrayheattransfer_MBa.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'arrayheattransfer_MBa.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2194.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4784689)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{arrayheattransfer_MBa.pdf}}%
    \put(0.52145239,0.14247751){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.52145239,0.22005783){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.52145239,0.29797991){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.51192744,0.37556022){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}12\end{tabular}}}}%
    \put(0.51192744,0.45314054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.54365335,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.59763489,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.65161986,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.7056014,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.75958295,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.80880373,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.86278527,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}12\end{tabular}}}}%
    \put(0.91676681,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}14\end{tabular}}}}%
    \put(0.97074836,0.11787054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.50130885,0.29046111){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Q_{i,j}$\end{tabular}}}}}%
    \put(0.75102519,0.08711183){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fin\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{arrayheattransfer_MBa.pdf}}%
    \put(0.04144221,0.14111046){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.04144221,0.21903254){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.04144221,0.29729638){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.03191863,0.37521846){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}12\end{tabular}}}}%
    \put(0.03191863,0.45314054){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.06364385,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.11270913,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.1617744,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.21084002,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.25990359,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.30420981,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.35327338,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}12\end{tabular}}}}%
    \put(0.40234036,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}14\end{tabular}}}}%
    \put(0.45140393,0.11684525){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.02129833,0.28977724){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Q_{i,j}$\end{tabular}}}}}%
    \put(0.25134925,0.08608654){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fin\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{arrayheattransfer_MBa.pdf}}%
    \put(0.40430571,0.05756763){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Array\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{arrayheattransfer_MBa.pdf}}%
    \put(0.50888605,0.05671406){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Array (periodic)\end{tabular}}}}%
    \put(0.18779418,0.00791108){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a) Initial\end{tabular}}}}%
    \put(0.67309458,0.00817425){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b) Shape 1\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/pareto_MBa.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pareto_MBa.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1598.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6194275)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pareto_MBa.pdf}}%
    \put(0.11963871,0.15943323){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\%\end{tabular}}}}%
    \put(0.10690835,0.22438734){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\%\end{tabular}}}}%
    \put(0.10690835,0.28934145){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\%\end{tabular}}}}%
    \put(0.10690835,0.35384761){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\%\end{tabular}}}}%
    \put(0.10690835,0.41880172){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\%\end{tabular}}}}%
    \put(0.09417342,0.48375583){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}%
    \put(0.09417342,0.54870994){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}120\%\end{tabular}}}}%
    \put(0.15352293,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.2479451,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.34236727,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.43678944,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0.53120705,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.62562922,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}35\end{tabular}}}}%
    \put(0.72005139,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.81447356,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}45\end{tabular}}}}%
    \put(0.90889573,0.12762811){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.07106803,0.29435079){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large $\frac{\left( Q_\textrm{opt} - Q_\textrm{init}\right)}{Q_\textrm{init}}$\end{tabular}}}}}%
    \put(0.50604396,0.08775973){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large $\Delta p$ [Pa]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pareto_MBa.pdf}}%
    \put(0.41684399,0.02594133){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Unit cell\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pareto_MBa.pdf}}%
    \put(0.56485614,0.02594133){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DNS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pareto_MBa.pdf}}%
    \put(0.2573323,0.57449233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{white}{Re  = 163}\end{tabular}}}}%
    \put(0.42426454,0.49468576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{white}{Re  = 179}\end{tabular}}}}%
    \put(0.61258612,0.43707638){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{white}{Re  = 197}\end{tabular}}}}%
    \put(0.79181123,0.39166858){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{white}{Re  = 229}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/unit_shape_MBa.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'unit_shape_MBa.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1350bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83333333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{unit_shape_MBa.pdf}}%
    \put(0.92912571,0.67540605){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Sigma_b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{unit_shape_MBa.pdf}}%
    \put(0.92912571,0.58223158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Sigma_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{unit_shape_MBa.pdf}}%
    \put(0.18374312,-0.00487203){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$l_x$\end{tabular}}}}%
    \put(-0.00418938,0.16504252){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$l_y$\end{tabular}}}}%
    \put(0.74758009,-0.00487203){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h_x$\end{tabular}}}}%
    \put(-0.00418938,0.73232269){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h_y$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/use_case_MBa.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'use_case_MBa.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{4080bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19607843)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{use_case_MBa.pdf}}%
    \put(0.48109367,0.02008558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_x$\end{tabular}}}}%
    \put(0.43356829,0.05887248){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$l_x$\end{tabular}}}}%
    \put(0.42225632,0.17041155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.36036972,0.1686544){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$l_y$\end{tabular}}}}%
    \put(-0.01864824,0.11573531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{use_case_MBa.pdf}}%
  \end{picture}%
\endgroup%

